Fast semi-supervised discriminant analysis for binary classification of large data-sets

High-dimensional data requires scalable algorithms. We propose and analyze three scalable and related algorithms for semi-supervised discriminant analysis (SDA). These methods are based on Krylov subspace methods which exploit the data sparsity and the shift-invariance of Krylov subspaces. In addition, the problem definition was improved by adding centralization to the semi-supervised setting. The proposed methods are evaluated on a industry-scale data set from a pharmaceutical company to predict compound activity on target proteins. The results show that SDA achieves good predictive performance and our methods only require a few seconds, significantly improving computation time on previous state of the art.

==> Tikz/gene102_Sr.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.0939178	0.00121972	0.833284	0.0177451	[2,2]
0.133342	0.000307559	0.836642	0.0170188	[3,2]
0.211666	0.000283619	0.867421	0.014483	[5,2]
0.414177	0.000726502	0.882107	0.0143412	[10,2]
0.795944	0.00157892	0.904649	0.0128642	[20,2]
1.5932	0.00177283	0.915437	0.0126682	[40,2]
2.36165	0.00387042	0.917581	0.0123842	[60,2]
2.31697	0.0337641	0.917822	0.012546	[60,3]
2.38352	0.00332557	0.919284	0.012306	[60,5]
2.49464	0.00109728	0.920482	0.0124136	[60,10]
2.72989	0.00538865	0.920395	0.0122305	[60,20]
3.09163	0.0274285	0.921831	0.0120311	[60,40]
3.15305	0.00348653	0.922284	0.0116229	[80,3]
3.12675	0.0451513	0.922679	0.0122481	[80,5]
3.27522	0.0199293	0.923851	0.0122845	[80,10]
3.52118	0.0054967	0.923743	0.0121552	[80,20]
3.89629	0.0595758	0.924844	0.011708	[80,40]
4.37469	0.00779278	0.925546	0.0115338	[80,60]
4.76877	0.0533268	0.925742	0.0115178	[80,80]





==> Tikz/gene102_Sr_nd.dat <==
time std-time auc std-auc [GV,EV]
0.0308225 0.00442198 0.912004 0.0111119 [3]
0.078648 0.0112255 0.91828 0.010481 [5]
0.134319 0.0137428 0.921606 0.0117074 [10]
0.203993 0.0151426 0.922577 0.0116509 [20]
0.342646 0.0189834 0.922897 0.0116546 [40]
0.485277 0.0202538 0.922842 0.011714 [60]
0.634372 0.0181646 0.922808 0.0116777 [80]


==> Tikz/gene102_Sr_o.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.0423749	0.000296792	0.823284	0.01855	[2,2]
0.0487151	0.000175988	0.824272	0.0184712	[2,3]
0.0607152	0.000527545	0.827561	0.0176428	[2,5]
0.0623203	0.00126212	0.834121	0.0165655	[3,2]
0.0788936	0.00136043	0.834307	0.0161536	[3,5]
0.0998506	0.00121779	0.866275	0.0140339	[5,2]
0.119842	0.000135842	0.865913	0.0140565	[5,5]
0.151238	0.0022505	0.865999	0.013213	[5,10]
0.196468	0.000353577	0.886731	0.0129382	[10,2]
0.310334	0.00236216	0.887346	0.0129165	[10,20]
0.390582	0.00302638	0.90543	0.0124497	[20,2]
0.442352	0.00157329	0.905434	0.0129324	[20,10]
0.503739	0.00320485	0.905441	0.0126458	[20,20]
0.627627	0.00472479	0.906283	0.0123529	[20,40]
0.786735	0.0031767	0.917029	0.0121641	[40,2]
1.14958	0.00478859	0.917397	0.0119477	[40,60]
1.17879	0.00105622	0.919288	0.0118834	[60,2]
1.17015	0.0195409	0.919787	0.0121676	[60,3]
1.20886	0.00220307	0.920676	0.0120785	[60,5]
1.23869	0.0107139	0.921461	0.0123018	[60,10]
1.40418	0.00498673	0.921821	0.0119349	[60,40]
1.52746	0.00266386	0.92217	0.011874	[60,60]
1.54832	0.027638	0.923401	0.0116472	[80,3]
1.56535	0.000742029	0.923759	0.0118288	[80,5]
1.6154	0.00347803	0.924829	0.0120267	[80,10]
1.67485	0.00358952	0.924388	0.0118916	[80,20]
1.74556	0.0196652	0.924956	0.0117033	[80,40]
1.92894	0.00379514	0.925391	0.0115256	[80,60]
2.06655	0.00485605	0.92549	0.0114482	[80,80]


==> Tikz/gene102_Subspace.dat <==
time std-time auc std-auc
0.046792 0.00170502 0.823284 0.01855
0.0698814 0.000518828 0.864507 0.0137433
0.113572 0.00107353 0.891197 0.012265
0.227198 0.00182871 0.910958 0.0115804
0.457351 0.0045478 0.925534 0.0113346
0.908638 0.00730106 0.930797 0.0111966
1.35047 0.00869146 0.930719 0.0108547
1.80119 0.042934 0.93051 0.0111758


==> Tikz/gene112_Sr.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.0931897	0.00063319	0.753744	0.0261566	[2,2]
0.108397	0.0019641	0.768621	0.0239887	[2,3]
0.133499	0.000448543	0.789105	0.0231617	[3,2]
0.148361	0.000382642	0.795964	0.022761	[3,3]
0.180313	0.000512765	0.805498	0.0218089	[3,5]
0.210728	0.000662319	0.818103	0.0204085	[5,2]
0.224906	0.000409987	0.821394	0.0204081	[5,3]
0.256381	0.000850239	0.827191	0.0201471	[5,5]
0.360544	0.000435181	0.835842	0.0183824	[5,10]
0.407469	0.000534612	0.843943	0.0191873	[10,2]
0.420665	0.000484451	0.845083	0.0191281	[10,3]
0.454175	0.000566434	0.84873	0.0186536	[10,5]
0.551743	0.00315583	0.855426	0.017469	[10,10]
0.791409	0.00096427	0.877748	0.0197626	[20,2]
0.806345	0.00332685	0.877861	0.0195835	[20,3]
0.847718	0.00285289	0.879577	0.0185371	[20,5]
0.949328	0.00392669	0.882643	0.0169701	[20,10]
1.16011	0.00174382	0.881417	0.015374	[20,20]
1.59089	0.00347671	0.885889	0.0199476	[40,2]
1.5962	0.001807	0.885752	0.0208866	[40,3]
1.62303	0.00119491	0.887994	0.0207284	[40,5]
1.73083	0.00421284	0.891435	0.0190762	[40,10]
1.94278	0.0124389	0.891876	0.0172739	[40,20]
2.37784	0.00219638	0.894526	0.0172127	[40,40]
2.71665	0.00166334	0.896221	0.0179198	[60,20]
3.14393	0.0019952	0.897552	0.0169747	[60,40]
3.58134	0.0307373	0.899243	0.0164021	[60,60]
4.02926	0.00621505	0.902269	0.0165522	[60,80]
4.35494	0.0358994	0.901413	0.0158879	[80,60]
4.81139	0.00689362	0.904397	0.0155053	[80,80]


==> Tikz/gene112_Sr_nd.dat <==
time std-time auc std-auc [GV,EV]
0.0291309 0.00475261 0.882203 0.019548 [3]
0.0796921 0.0133612 0.894031 0.0187809 [5]
0.132468 0.0206636 0.897396 0.018456 [10]
0.200653 0.0185548 0.900944 0.0164548 [20]
0.344037 0.0290619 0.902699 0.0164053 [40]
0.484416 0.0247111 0.902862 0.0163591 [60]
0.633091 0.0237648 0.902944 0.0163155 [80]










==> Tikz/gene112_Sr_o.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.041922	0.000365971	0.830762	0.0208982	[2,2]
0.0610071	0.000170255	0.830669	0.0207515	[3,2]
0.0998164	0.000310819	0.8499	0.0203245	[5,2]
0.197324	0.000814472	0.868176	0.0191133	[10,2]
0.387765	0.0011499	0.891389	0.0182446	[20,2]
0.773291	0.00166793	0.896194	0.0189359	[40,2]
1.1865	0.00153193	0.898317	0.0183883	[60,2]
1.54383	0.00323982	0.899711	0.0170543	[60,60]
1.66159	0.00384209	0.901201	0.0160497	[60,80]
1.79259	0.00479239	0.900382	0.0166229	[80,40]
1.92372	0.00232964	0.901695	0.0162083	[80,60]
2.00197	0.01296	0.903386	0.01526	[80,80]








==> Tikz/gene112_Subspace.dat <==
time std-time auc std-auc
0.0463356 0.000754496 0.830762 0.0208982
0.0679865 0.00225402 0.843745 0.0208611
0.11409 0.00161495 0.869771 0.0175182
0.22849 0.00405578 0.896015 0.0157289
0.452002 0.00252113 0.907862 0.0151179
0.902703 0.00367211 0.911774 0.0142347
1.35723 0.0124231 0.911862 0.0146151
1.80934 0.0147485 0.911703 0.0145034


==> Tikz/gene115_Sr.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.111659	0.00689701	0.7462	0.0288276	[2,2]
0.129046	0.00219699	0.766773	0.0247726	[3,2]
0.206887	0.00138482	0.793901	0.0235546	[5,2]
0.398317	0.00446069	0.817775	0.0204499	[10,2]
0.449306	0.00311726	0.818845	0.0199546	[10,5]
0.551286	0.00528795	0.824032	0.0191616	[10,10]
0.773914	0.00255279	0.84127	0.0173966	[20,2]
0.941705	0.00446299	0.844082	0.017637	[20,10]
1.13741	0.0102424	0.845872	0.0177764	[20,20]
1.49782	0.00389055	0.863729	0.0146485	[40,2]
1.59834	0.00194359	0.864733	0.0140683	[40,5]
1.67865	0.00739528	0.868669	0.0148251	[40,10]
1.89012	0.0113169	0.871062	0.0148626	[40,20]
2.34035	0.0118391	0.87221	0.0145384	[40,40]
2.41644	0.00982318	0.873299	0.0143924	[60,10]
2.63146	0.0103241	0.875959	0.0144473	[60,20]
3.05722	0.0216017	0.877549	0.0143965	[60,40]
3.58285	0.00558595	0.87819	0.0145398	[60,60]
3.87394	0.013968	0.879235	0.0139652	[80,40]
4.26391	0.0606646	0.880063	0.0141533	[80,60]
4.75945	0.0225663	0.880085	0.0142058	[80,80]






==> Tikz/gene115_Sr_nd.dat <==
time std-time auc std-auc [GV,EV]
0.0291719 0.00313039 0.856349 0.013149 [3]
0.0726482 0.011423 0.870273 0.0113893 [5]
0.126635 0.0150496 0.877901 0.0126029 [10]
0.20408 0.0249338 0.880602 0.0120082 [20]
0.334172 0.0150537 0.880818 0.012262 [40]
0.479649 0.022166 0.880852 0.0122361 [60]
0.629376 0.0224886 0.880839 0.0122201 [80]     
                                

==> Tikz/gene115_Sr_o.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.0411906	0.000404706	0.745594	0.0252836	[2,2]
0.0477591	0.000701781	0.745971	0.0254275	[2,3]
0.0595386	0.000451923	0.746053	0.0255668	[2,5]
0.067381	0.000763505	0.750133	0.0263124	[3,3]
0.0792967	0.000577843	0.750193	0.0249576	[3,5]
0.0994434	0.000858732	0.778343	0.0248236	[5,2]
0.105228	0.000575486	0.778543	0.0245594	[5,3]
0.150035	0.00049939	0.784208	0.0234229	[5,10]
0.195685	0.000899474	0.819036	0.0202327	[10,2]
0.203118	0.00207692	0.818146	0.0203131	[10,3]
0.21577	0.00131882	0.820538	0.0200039	[10,5]
0.2462	0.000738653	0.824372	0.0194256	[10,10]
0.386938	0.00102757	0.84429	0.017856	[20,2]
0.437741	0.000429809	0.846176	0.0174754	[20,10]
0.501942	0.000966507	0.846821	0.0180365	[20,20]
0.776821	0.00152611	0.867749	0.0145382	[40,2]
0.792746	0.000467029	0.867596	0.0142495	[40,5]
0.832068	0.00186106	0.870393	0.0150497	[40,10]
0.896223	0.0035192	0.871869	0.0148933	[40,20]
0.998552	0.0144644	0.87217	0.0147889	[40,40]
1.14185	0.00247789	0.872269	0.0146755	[40,60]
1.21564	0.00288292	0.874704	0.0146362	[60,10]
1.27333	0.00327226	0.876668	0.0145717	[60,20]
1.39904	0.00109124	0.877475	0.0145364	[60,40]
1.50783	0.0181136	0.877781	0.014471	[60,60]
1.66237	0.0033716	0.878306	0.0146847	[60,80]
1.68279	0.00144761	0.878499	0.0140515	[80,20]
1.77372	0.0249269	0.879152	0.0140934	[80,40]
1.92521	0.00405113	0.879709	0.013937	[80,60]
2.03413	0.00334596	0.88018	0.0142392	[80,80]









==> Tikz/gene115_Subspace.dat <==
time std-time auc std-auc
0.0500323 0.00541396 0.745594 0.0252836
0.073626 0.00593045 0.778166 0.0234639
0.11905 0.0163621 0.816826 0.0183694
0.24243 0.0234662 0.853041 0.0179066
0.493478 0.0850243 0.876901 0.0150892
0.903084 0.0143931 0.881756 0.0142504
1.37081 0.055397 0.882904 0.0140105
1.81528 0.0281107 0.883317 0.0141704


==> Tikz/gene129_Sr.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.092604	0.00155838	0.752523	0.0165989	[2,2]
0.107966	0.0003613	0.753059	0.0163878	[2,3]
0.129824	0.00141717	0.766746	0.0162973	[3,2]
0.147123	0.00045689	0.767008	0.0164445	[3,3]
0.182152	0.00128454	0.769009	0.016624	[3,5]
0.203943	0.00156887	0.795923	0.018312	[5,2]
0.255893	0.000403385	0.798314	0.0182348	[5,5]
0.363696	0.000361123	0.801372	0.0174629	[5,10]
0.396194	0.0015906	0.815472	0.0167905	[10,2]
0.44132	0.00301441	0.816748	0.0165836	[10,5]
0.550825	0.00634613	0.821427	0.0161233	[10,10]
0.766976	0.00371946	0.830207	0.0166285	[20,2]
0.827469	0.00250664	0.831303	0.0163011	[20,5]
0.924366	0.00893034	0.835985	0.0162106	[20,10]
1.14094	0.00959876	0.835136	0.0165055	[20,20]
1.51816	0.00453023	0.837218	0.0159743	[40,2]
1.5321	0.00289757	0.837266	0.0161853	[40,3]
1.56426	0.00662998	0.838943	0.0157221	[40,5]
1.63113	0.0129957	0.843535	0.0156466	[40,10]
1.89002	0.00911436	0.843212	0.0164874	[40,20]
2.41807	0.0124277	0.846248	0.0146563	[60,10]
2.66335	0.00862979	0.846608	0.0154854	[60,20]
3.2102	0.00680464	0.84895	0.0147785	[80,10]
3.39877	0.0303771	0.849403	0.0158451	[80,20]
3.87876	0.00277008	0.848197	0.0160902	[80,40]
4.33567	0.0110287	0.84764	0.0165991	[80,60]
4.70468	0.0520061	0.847354	0.0168839	[80,80]








==> Tikz/gene129_Sr_nd.dat <==
time std-time auc std-auc [GV,EV]
0.0286365 0.00368929 0.838591 0.0147823 [3]
0.0740849 0.00989222 0.843259 0.0148434 [5]
0.117957 0.0141746 0.848465 0.0144895 [10]
0.187397 0.0117446 0.849033 0.0151189 [20]
0.325065 0.0147972 0.849817 0.0147402 [40]
0.464796 0.0127344 0.849937 0.0148885 [60]
0.629827 0.0210429 0.849973 0.0148294 [80]










==> Tikz/gene129_Sr_o.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.0409765	0.00023619	0.762932	0.0149828	[2,2]
0.0596823	0.000168598	0.76381	0.0155106	[2,5]
0.0607839	0.000358067	0.766442	0.0156034	[3,2]
0.0673172	0.000154146	0.766864	0.0158259	[3,3]
0.0792635	0.000293696	0.768782	0.0161246	[3,5]
0.0996621	0.00026273	0.796552	0.0181449	[5,2]
0.11848	0.00118969	0.798318	0.0180738	[5,5]
0.151313	0.000321022	0.801518	0.0174866	[5,10]
0.199563	0.000374309	0.81606	0.0164837	[10,2]
0.21655	0.00134156	0.816922	0.0165031	[10,5]
0.248251	0.000361684	0.82132	0.0161694	[10,10]
0.396174	0.00213604	0.830824	0.0168173	[20,2]
0.412902	0.00163671	0.831608	0.0163025	[20,5]
0.439629	0.00708009	0.835911	0.0159837	[20,10]
0.785154	0.00134782	0.837751	0.0158726	[40,2]
0.794681	0.00173447	0.837705	0.0160369	[40,3]
0.796533	0.00912105	0.839097	0.0157147	[40,5]
0.840927	0.00235811	0.843382	0.0156313	[40,10]
0.90176	0.00290011	0.843159	0.0165623	[40,20]
1.18352	0.00223752	0.842179	0.0149289	[60,5]
1.21864	0.00176458	0.846064	0.0147536	[60,10]
1.2662	0.014794	0.846464	0.0155303	[60,20]
1.40298	0.00124674	0.845508	0.0156487	[60,40]
1.59996	0.00300218	0.849079	0.0151214	[80,10]
1.61889	0.0190284	0.849501	0.0158493	[80,20]
1.78759	0.00102147	0.848219	0.0160407	[80,40]
1.91179	0.0029778	0.847687	0.0165213	[80,60]
2.00966	0.0324379	0.847458	0.0166843	[80,80]









==> Tikz/gene129_Subspace.dat <==
time std-time auc std-auc
0.0549715 0.00708518 0.762932 0.0149828
0.0689667 0.00390412 0.78367 0.0169729
0.113049 0.00275445 0.814392 0.0170622
0.229363 0.00226749 0.841091 0.0164197
0.438252 0.00595624 0.847606 0.0151174
0.898507 0.00761859 0.852326 0.0148155
1.38584 0.00878161 0.852638 0.0151918
1.80643 0.0107813 0.852941 0.0151463






==> Tikz/gene1448_labels.dat <==
percent	Labels	time	std-time	auc	std-auc	time01	Std-time01	auc01	Std-auc01	time02	Std-time02	auc02	Std-auc02	time03	Std-time03	auc03	Std-auc03	time04	Std-time04	auc04	Std-auc04	time05	Std-time05	auc05	Std-auc05
0.0547080369	1000	2.43223	3.32929	0.60891	0.0448992	10.3728	14.7786	0.63734	0.0713338	10.3517	15.0246	0.635755	0.0716676	11.2966	15.3954	0.639275	0.0725702	11.3349	15.3161	0.637456	0.0712151	11.4246	15.2251	0.641765	0.0681095
0.0820620553	1500	4.86408	4.76629	0.653836	0.0318006	23.8551	15.7099	0.715517	0.0530713	25.0791	16.5998	0.717041	0.0516888	25.2285	16.498	0.71632	0.051617	25.9114	15.5545	0.719138	0.0478818	24.9943	16.122	0.713939	0.0487993
0.1094160738	2000	4.85106	4.30767	0.679206	0.0362504	28.4699	12.2652	0.741805	0.0505076	31.7131	10.5064	0.745067	0.0465621	31.3344	11.0109	0.742594	0.0480971	30.0967	12.5889	0.739329	0.0510465	30.0439	12.2463	0.740117	0.0493562
0.1367700922	2500	5.99044	4.06212	0.703591	0.0225714	28.7551	12.1362	0.759324	0.0353363	32.8325	9.197	0.765491	0.0253152	33.0053	9.17101	0.765269	0.0241336	33.2573	9.10184	0.764095	0.0239605	32.3526	9.42534	0.761156	0.0243378
0.2735401844	5000	6.4748	6.1385	0.748244	0.0200717	31.9466	8.56274	0.792355	0.0158353	35.2942	7.74222	0.792222	0.0165308	35.5544	5.51919	0.792971	0.0145394	33.5077	5.20226	0.791718	0.0156958	34.9249	5.83592	0.7903	0.0162452
0.4103102766	7500	3.65414	3.91713	0.774274	0.0162816	27.0847	8.38926	0.803498	0.0170145	33.2525	6.87701	0.805982	0.0143049	33.6235	6.12497	0.805942	0.0140746	33.75	6.37736	0.805284	0.0145339	32.7075	8.35751	0.803396	0.0170271
0.5470803688	10000	3.62266	3.61143	0.79055	0.0198333	27.4338	11.8771	0.813061	0.014571	36.5354	11.2159	0.814864	0.0118435	36.8257	9.84653	0.815097	0.0129831	36.2592	12.4741	0.813418	0.0128076	35.7797	11.5381	0.812842	0.0124821
0.8206205533	15000	2.8994	3.25061	0.814215	0.0155217	22.9511	10.3261	0.82851	0.0131344	27.5188	12.3918	0.828234	0.0129768	29.3299	11.6044	0.827774	0.0127501	30.9769	10.4999	0.827215	0.0125187	31.3433	11.2793	0.82676	0.0133452
1.0941607377	20000	2.18479	2.84193	0.831969	0.0169992	20.739	10.3738	0.839996	0.0142158	30.06	11.7878	0.840643	0.0147221	29.8509	11.5333	0.840071	0.014835	28.8847	12.1001	0.839545	0.0147301	29.0754	11.5486	0.838954	0.0148819
1.3677009221	25000	1.72237	1.03074	0.842429	0.0126242	18.0883	10.9112	0.847671	0.0137851	23.587	14.1703	0.84759	0.0133983	24.5404	12.3191	0.847663	0.0139561	24.2203	12.461	0.84704	0.0138827	26.2904	12.4649	0.846513	0.0137901
2.1883214754	40000	1.53029	0.808453	0.85727	0.0120254	9.97758	9.49646	0.85941	0.0122363	18.5976	15.3294	0.859439	0.0120563	21.5269	14.1071	0.85916	0.0119837	21.935	12.9434	0.858792	0.0122429	21.94	12.3719	0.858262	0.0121651
4.3766429507	80000	1.32488	0.303044	0.878103	0.00934104	5.11883	5.07123	0.877687	0.00975155	7.95773	7.27351	0.877136	0.0100208	9.52276	8.3932	0.876739	0.0102569	9.26517	9.15812	0.876712	0.0105089	8.41923	8.81779	0.876759	0.0108542
6.5649644261	120000	1.19336	0.357525	0.886363	0.00958078	2.63031	1.99995	0.886052	0.00954185	2.79175	2.31393	0.885867	0.00957066	2.8685	2.70565	0.886062	0.00964285	3.43813	3.27268	0.885939	0.0096468	3.30543	2.73199	0.885894	0.00961522
13.3751849815	244483	1.85445	0.258536	0.898447	0.00926714	5.20176	2.96941	0.897843	0.00902993	2.11464	2.4164	0.897773	0.00919023	1.37193	0.13296	0.8978	0.00917502	1.75699	0.215494	0.897739	0.00921776	1.87087	0.176012	0.897761	0.0091711


==> Tikz/gene155_Sr.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.0918552	0.00040819	0.696955	0.0283176	[2,2]
0.106998	0.00180106	0.697337	0.0290935	[2,3]
0.129267	0.000223865	0.726092	0.0271802	[3,2]
0.177624	0.000327197	0.726526	0.0265996	[3,5]
0.205826	0.000499162	0.789707	0.0220647	[5,2]
0.253435	0.00167341	0.788893	0.0221438	[5,5]
0.358259	0.00050331	0.790972	0.0223557	[5,10]
0.394825	0.00143825	0.836878	0.0172379	[10,2]
0.439746	0.00555105	0.838625	0.0170859	[10,5]
0.543881	0.00561879	0.844928	0.0162506	[10,10]
0.768848	0.00453531	0.846729	0.0168181	[10,20]
0.810497	0.00559314	0.848814	0.0146203	[20,5]
0.92126	0.00591201	0.854561	0.0150404	[20,10]
1.14682	0.00627028	0.858635	0.0152237	[20,20]
1.5787	0.0105737	0.861612	0.0153086	[20,40]
1.88723	0.0107299	0.873048	0.015351	[40,20]
2.30474	0.0234191	0.87651	0.0157265	[40,40]
2.76657	0.0101216	0.881653	0.0150394	[40,60]
3.22497	0.018067	0.887472	0.0158234	[40,80]
3.55953	0.00329981	0.884614	0.0160217	[60,60]
3.97937	0.0437821	0.890208	0.0165742	[60,80]
4.25479	0.0158162	0.886518	0.0154642	[80,60]
4.86669	0.0222882	0.891863	0.0157498	[80,80]



==> Tikz/gene155_Sr_nd.dat <==
time std-time auc std-auc [GV,EV]
0.0265178 0.00311719 0.853199 0.0166217 [3]
0.0734616 0.0127451 0.86915 0.0148865 [5]
0.128308 0.0201608 0.880621 0.0131555 [10]
0.20346 0.0157138 0.888782 0.0146474 [20]
0.360308 0.0237406 0.893026 0.0144993 [40]
0.502875 0.0209251 0.892873 0.0146335 [60]
0.646675 0.0173827 0.892627 0.0147139 [80]










==> Tikz/gene155_Sr_o.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.0427167	0.0036398	0.782778	0.0268247	[2,2]
0.0612471	0.00136602	0.785582	0.0269477	[3,2]
0.0685809	0.000462919	0.787476	0.0271462	[3,3]
0.0991962	0.000189265	0.823963	0.0197676	[5,2]
0.118265	0.000357933	0.824251	0.0193875	[5,5]
0.19538	0.00113413	0.845593	0.0181296	[10,2]
0.214386	0.00145211	0.845323	0.0175452	[10,5]
0.389484	0.00308598	0.855624	0.014503	[20,2]
0.412449	0.00125063	0.85552	0.0146431	[20,5]
0.444387	0.00255221	0.859046	0.0149463	[20,10]
0.506414	0.00185116	0.861757	0.0151527	[20,20]
0.622745	0.00996168	0.862331	0.0155667	[20,40]
0.765874	0.0307448	0.864249	0.0155491	[20,60]
0.773292	0.00165599	0.86892	0.0141742	[40,2]
0.794871	0.00288089	0.869879	0.014365	[40,5]
0.823275	0.00177413	0.87262	0.0155561	[40,10]
0.865484	0.00468117	0.875345	0.0155178	[40,20]
1.01166	0.00175629	0.876977	0.0157488	[40,40]
1.15315	0.00625828	0.879516	0.0159433	[40,60]
1.32665	0.133552	0.88425	0.015748	[40,80]
1.70211	0.0912804	0.885846	0.0169533	[60,80]
1.78082	0.0953647	0.88213	0.0159972	[80,40]
1.93698	0.00934212	0.884561	0.0159167	[80,60]
2.08854	0.0527825	0.888748	0.0162733	[80,80]


==> Tikz/gene155_Subspace.dat <==
time std-time auc std-auc
0.0477795 0.00472232 0.782778 0.0268247
0.0692761 0.000574912 0.82444 0.0202966
0.114528 0.00302687 0.854759 0.0174747
0.227699 0.00300793 0.876735 0.0169736
0.453474 0.0044122 0.897532 0.0150757
0.882217 0.0105883 0.899727 0.0152518
1.35707 0.0120383 0.900271 0.0151056
1.80267 0.0192297 0.901048 0.0145133







==> Tikz/gene1736_labels.dat <==
percent	Labels	time	std-time	auc	std-auc	time01	Std-time01	auc01	Std-auc01	time02	Std-time02	auc02	Std-auc02	time03	Std-time03	auc03	Std-auc03	time04	Std-time04	auc04	Std-auc04	time05	Std-time05	auc05	Std-auc05
0.0547080369	1000	3.37884	2.63711	0.776903	0.0841971	16.4385	12.3073	0.812904	0.108299	18.7112	12.5595	0.818308	0.108479	18.8763	12.5318	0.821714	0.100038	18.5916	12.3068	0.823267	0.0876347	18.6046	12.272	0.816337	0.0963622
0.0820620553	1500	5.16089	2.66957	0.854235	0.0314407	22.2936	8.24706	0.891284	0.0462883	22.7696	8.17546	0.892289	0.0429695	22.8748	8.07679	0.885837	0.0553001	22.8367	7.98567	0.881564	0.0601108	23.1249	8.06268	0.87764	0.0598174
0.1094160738	2000	6.26716	3.10693	0.885598	0.0154875	26.6755	6.31317	0.919236	0.0218484	28.0722	5.71904	0.920115	0.0198028	27.432	6.77457	0.918153	0.0204348	28.1404	5.6152	0.91809	0.0173252	27.5528	6.16731	0.915807	0.017786
0.1367700922	2500	5.53997	3.18977	0.896131	0.0173447	26.2649	3.58569	0.927284	0.0182571	28.3056	1.32237	0.928523	0.0153229	28.4254	1.30733	0.927978	0.0148885	28.5637	1.26739	0.927111	0.0153717	28.6877	0.985285	0.924691	0.0154451
0.2735401844	5000	5.46765	2.97145	0.928629	0.00833103	24.896	6.36754	0.946175	0.00750939	29.2208	0.697815	0.947914	0.0049718	29.2808	0.784961	0.947765	0.00484738	29.5587	0.538203	0.947438	0.00483489	29.339	0.679368	0.946748	0.00511014
0.4103102766	7500	4.08621	3.25939	0.941698	0.00610803	23.5218	3.39872	0.955048	0.00450736	25.9645	3.90003	0.954731	0.00434542	25.8187	3.33314	0.954769	0.00411364	26.6662	1.21264	0.954812	0.00416873	26.0295	2.93077	0.954232	0.00415171
0.5470803688	10000	3.40297	2.85099	0.949143	0.00449068	24.2393	5.71119	0.958998	0.00367282	27.5764	5.53983	0.958883	0.00414348	27.3532	4.70815	0.95903	0.00397135	27.4985	4.53415	0.958921	0.00406811	27.7495	3.85492	0.958639	0.00403741
0.8206205533	15000	2.18974	1.38525	0.957482	0.0042171	22.0898	4.79552	0.963739	0.00355714	27.915	4.08342	0.964	0.00384969	27.8471	3.52389	0.963974	0.00393813	27.8865	3.49904	0.963799	0.00402175	27.6799	3.89107	0.963637	0.00429338
1.0941607377	20000	2.01316	1.04079	0.961897	0.00358608	19.7101	4.04877	0.966598	0.0035787	25.7436	3.60214	0.966703	0.00383684	25.6293	3.33958	0.966528	0.00404306	24.3563	4.59816	0.966167	0.00395608	24.8537	3.29262	0.966055	0.00411085
1.3677009221	25000	2.28548	1.66308	0.964323	0.00343974	21.2353	5.19453	0.968391	0.0035116	28.5586	4.00724	0.968557	0.00355966	27.8072	4.71469	0.968308	0.00358955	27.7756	4.60908	0.968011	0.00359151	28.2355	3.75863	0.967798	0.00364678
2.1883214754	40000	2.11211	0.850216	0.970149	0.00327922	21.1594	0.880335	0.973371	0.00325135	29.0846	1.02742	0.973438	0.00328988	28.5525	3.43066	0.973278	0.00332763	28.7297	3.09168	0.97309	0.00334462	28.0416	3.76373	0.972974	0.00336064
4.3766429507	80000	1.74457	0.851935	0.976431	0.00298564	17.9607	5.9531	0.978488	0.00302263	24.4214	7.18935	0.978564	0.00292431	24.7731	6.14428	0.9784	0.00299841	24.4741	5.69137	0.978191	0.00298287	24.7355	5.65295	0.978006	0.00297086
6.5649644261	120000	1.98204	0.815882	0.979579	0.00219365	16.7201	5.04965	0.98128	0.00241581	25.178	3.67055	0.981306	0.00247564	25.3708	3.06219	0.980986	0.00252709	25.6453	2.81969	0.980652	0.0025755	24.7714	4.03642	0.980322	0.00262957
21.3411675242	390092	3.36908	0.790936	0.985227	0.00177138	19.6355	0.765434	0.986993	0.00157772	28.9014	1.40187	0.986701	0.0015548	28.9084	1.0929	0.986323	0.00155226	29.05	0.950781	0.985895	0.00157419	29.1918	1.05092	0.985361	0.00158547



==> Tikz/gene1833_labels.dat <==
percent	Labels	time	std-time	auc	std-auc	time01	Std-time01	auc01	Std-auc01	time02	Std-time02	auc02	Std-auc02	time03	Std-time03	auc03	Std-auc03	time04	Std-time04	auc04	Std-auc04	time05	Std-time05	auc05	Std-auc05
0.0547080369	1000	4.18232	5.02857	0.605144	0.0342603	13.6334	15.0664	0.612587	0.0377523	11.9672	15.1588	0.612726	0.0400602	11.3008	14.7259	0.613783	0.0399901	13.1417	15.9261	0.613646	0.042163	14.5412	15.4841	0.613948	0.0407271
0.0820620553	1500	5.22965	4.99242	0.623338	0.0280404	23.417	14.1378	0.645056	0.0368711	25.8133	14.8448	0.64584	0.0353674	28.0113	13.317	0.646391	0.0359708	28.0614	13.7841	0.644983	0.0336444	28.9642	12.3482	0.647765	0.0327099
0.1094160738	2000	7.46597	6.59732	0.642831	0.0314721	24.2637	14.2491	0.660648	0.0346719	27.676	14.0964	0.660517	0.0350399	27.825	14.1908	0.661238	0.0352652	25.7081	14.2924	0.659483	0.035382	26.0601	14.116	0.661105	0.0327354
0.1367700922	2500	6.94622	6.17418	0.656181	0.0261523	26.8932	12.9367	0.674441	0.031806	30.1463	11.996	0.675917	0.0308184	30.3735	11.6156	0.676707	0.0306208	31.581	8.98933	0.677551	0.0297046	33.4499	8.41123	0.678299	0.0282605
0.2735401844	5000	9.70034	9.60408	0.707842	0.0280237	30.4052	13.5299	0.729966	0.0259986	33.4941	12.4718	0.731107	0.0238099	31.6469	13.0533	0.729314	0.0245349	32.1973	12.8002	0.729853	0.0239275	31.795	13.2309	0.729033	0.0250576
0.4103102766	7500	5.69473	6.71822	0.735345	0.0244804	24.8735	13.0222	0.753397	0.0236451	30.6942	10.8415	0.756478	0.0231965	29.6044	11.0977	0.756398	0.0229546	29.6674	11.4771	0.755693	0.0231865	30.5205	9.7959	0.755524	0.0228428
0.5470803688	10000	3.58643	2.73597	0.760438	0.0191334	27.1446	10.2329	0.774618	0.0180984	32.2528	10.7073	0.775418	0.0182443	31.4485	10.0595	0.775019	0.0179601	30.4496	10.3953	0.774176	0.0179005	29.8677	10.0434	0.773847	0.0182367
0.8206205533	15000	3.00291	2.23679	0.783856	0.0101348	26.7111	9.34298	0.795205	0.0121924	31.9951	9.30828	0.795945	0.0122424	29.7244	10.3863	0.795418	0.0115809	30.2227	9.71224	0.795014	0.0116431	30.9457	9.13564	0.794818	0.0114486
1.0941607377	20000	2.27565	1.81031	0.799874	0.00999787	23.2419	8.7174	0.809173	0.0123319	28.7192	11.0128	0.809275	0.0123405	30.4842	8.95174	0.809419	0.0122891	28.7843	9.82891	0.80849	0.0118458	29.6879	8.19557	0.807815	0.0119019
1.3677009221	25000	2.19563	1.78921	0.812526	0.0110637	24.9633	5.62552	0.820698	0.0137632	33.1515	7.97799	0.821023	0.0141925	33.182	7.39639	0.820877	0.0141412	33.0135	7.91126	0.820455	0.0142713	32.3949	7.96625	0.820047	0.0145163
2.1883214754	40000	1.8829	1.21664	0.835981	0.0107469	15.961	9.61701	0.840107	0.0107385	25.066	13.6675	0.840826	0.0112118	26.0571	11.947	0.840665	0.0112053	24.8555	11.2621	0.840394	0.0112526	24.5878	9.22388	0.840312	0.0115534
4.3766429507	80000	1.16826	0.289867	0.866769	0.00780505	12.069	8.47149	0.868256	0.00820975	20.0285	11.5982	0.868216	0.00856036	20.3168	10.8629	0.867373	0.00838768	21.6453	10.7694	0.866615	0.00851198	21.5924	10.2646	0.866209	0.00867623
6.5649644261	120000	1.31076	0.292433	0.88127	0.00736627	7.97332	5.45308	0.881586	0.0070385	13.0533	9.28371	0.881239	0.007132	14.9192	8.6693	0.880889	0.00713833	13.8253	8.16631	0.880738	0.00692516	12.7915	7.16332	0.880808	0.00682507
21.3411675242	240046	1.79701	0.0887057	0.903339	0.00710135	7.60478	2.94015	0.903007	0.00690871	10.8016	4.21304	0.902342	0.00710129	10.6348	4.14879	0.901625	0.00711288	11.0698	5.68888	0.901249	0.00715551	8.63568	7.35732	0.901305	0.00720197


==> Tikz/gene389_Sr.dat <==
auc	time
0.9345	293.2812
0.9352	310.9162
0.9394	349.4544
0.9403	613.2848
0.9403	653.6574

==> Tikz/gene389_Sr_nd.dat <==
time auc [GV,EV]
0.349666 0.920343 [3]
0.597269 0.923178 [5]
1.12742 0.926813 [10]
2.31081 0.93166 [20]
4.61061 0.935736 [40]
6.81458 0.934738 [60]
9.26101 0.936319 [80]


==> Tikz/gene389_labels.dat <==
percent	Labels	time	std-time	auc	std-auc	time01	Std-time01	auc01	Std-auc01	time02	Std-time02	auc02	Std-auc02	time03	Std-time03	auc03	Std-auc03	time04	Std-time04	auc04	Std-auc04	time05	Std-time05	auc05	Std-auc05
0.0547080369	1000	3.51517	2.6277	0.789441	0.021246	28.2055	6.61742	0.82862	0.0153242	31.1651	4.47775	0.831733	0.0141642	30.7722	3.99382	0.833607	0.0135217	31.6355	3.53264	0.833653	0.013453	31.281	3.26286	0.833594	0.0134367
0.0820620553	1500	4.01335	3.89828	0.812618	0.0157798	31.4193	3.87272	0.848856	0.0103079	33.3494	1.74757	0.850895	0.00979885	32.5768	4.30403	0.850701	0.0104246	33.1379	4.12765	0.851104	0.0100151	32.5186	3.88705	0.850791	0.0096868
0.1094160738	2000	3.2607	3.20637	0.829825	0.0103451	27.6891	9.14147	0.85545	0.013187	33.4614	6.97919	0.859358	0.0083313	34.3178	4.44895	0.860988	0.00778401	34.6198	3.80012	0.861403	0.00760941	34.067	4.46992	0.860825	0.00829409
0.1367700922	2500	4.4497	3.92079	0.839673	0.00934989	29.2941	8.76792	0.863938	0.0114756	33.7171	4.72824	0.867302	0.0076668	33.7822	4.43973	0.86792	0.00741205	35.6062	1.55362	0.868467	0.00731273	35.2915	1.93203	0.868533	0.00727623
0.2735401844	5000	2.60462	2.61109	0.868714	0.00619357	27.9048	6.84728	0.884109	0.00549345	32.2459	6.80545	0.884284	0.0047956	31.848	6.66088	0.884616	0.00475569	33.6583	5.45688	0.885171	0.00493612	33.163	4.26627	0.885097	0.0049898
0.4103102766	7500	1.64892	0.805487	0.882079	0.0037302	23.4386	2.5927	0.893283	0.00395432	30.0022	0.571551	0.89389	0.00376531	30.2534	0.402099	0.89366	0.0037199	30.1546	0.574903	0.89365	0.00360339	29.5526	2.77526	0.893385	0.0038412
0.5470803688	10000	2.0313	1.55031	0.890038	0.00303819	23.0093	2.33414	0.899736	0.00321152	28.9061	1.47388	0.899941	0.00325422	28.3231	3.60257	0.899866	0.00324837	27.9771	4.15626	0.899591	0.00317821	27.4476	4.4699	0.89924	0.00312035
0.8206205533	15000	1.42541	0.716603	0.900425	0.00305592	21.8859	4.02941	0.906984	0.00281222	28.6543	4.98252	0.906972	0.00307571	28.2285	5.31908	0.906571	0.00330509	27.6332	5.7448	0.906238	0.00332211	28.186	5.49972	0.905926	0.00334559
1.0941607377	20000	1.48221	0.826504	0.906575	0.00279355	22.1418	3.25957	0.912282	0.00291936	30.0254	0.804242	0.912175	0.00300414	29.2982	3.51459	0.91156	0.00282188	29.4067	3.08109	0.911061	0.00297482	27.3413	5.48374	0.910855	0.00301403
1.3677009221	25000	1.37742	0.649961	0.910391	0.00260906	21.2376	4.33247	0.915129	0.0027773	28.3104	5.40808	0.91494	0.00267058	28.5405	4.79206	0.914424	0.00261985	27.3386	5.57013	0.913987	0.00257815	26.9671	5.81868	0.913673	0.00276978
2.1883214754	40000	1.92027	0.945419	0.917957	0.00249516	21.7495	0.97208	0.921633	0.00272836	29.1835	1.11721	0.920982	0.00280775	28.3404	3.63149	0.920193	0.00281923	25.7279	6.43213	0.919768	0.00297147	25.4758	6.27376	0.919418	0.00316524
4.3766429507	80000	3.36252	0.669717	0.92728	0.00270218	22.1079	0.597318	0.929632	0.00280139	30.0726	0.748359	0.928676	0.00287723	30.0576	0.609363	0.927596	0.00294634	28.1542	5.05969	0.926704	0.00299362	23.1757	6.8894	0.926655	0.00338105
6.5649644261	120000	3.83926	0.477672	0.932166	0.0025488	21.5509	0.772589	0.933662	0.00274703	30.2413	0.9936	0.932551	0.00287835	30.2598	0.637553	0.931331	0.00293583	30.3444	0.94285	0.93011	0.00296834	25.7583	6.66399	0.929569	0.00316263
12.8341772048	234594	3.9024	0.323392	0.939625	0.00257889	20.4716	0.686704	0.940194	0.00249424	29.6282	1.27728	0.938956	0.00259308	29.8653	0.743573	0.937601	0.00266296	29.3008	1.02701	0.936207	0.00271576	29.4709	0.84679	0.934718	0.00275993



==> Tikz/gene685_labels.dat <==
percent	Labels	time	std-time	auc	std-auc	time01	Std-time01	auc01	Std-auc01	time02	Std-time02	auc02	Std-auc02	time03	Std-time03	auc03	Std-auc03	time04	Std-time04	auc04	Std-auc04	time05	Std-time05	auc05	Std-auc05
0.0547080369	1000	6.48111	3.28524	0.722052	0.0296989	25.4201	8.00848	0.757706	0.0288931	25.6144	9.21279	0.756973	0.0303802	25.53	8.24985	0.755098	0.0331242	25.2081	9.0372	0.753989	0.0311411	25.216	8.90133	0.748913	0.0358314
0.0820620553	1500	4.51931	3.41119	0.752808	0.0219411	20.8305	10.3789	0.773828	0.0276884	25.386	10.8169	0.775187	0.024473	25.785	9.79771	0.775244	0.0248649	26.0359	9.43997	0.773959	0.0235939	24.8535	10.3405	0.772045	0.023398
0.1094160738	2000	4.09519	3.19597	0.768721	0.018552	20.8266	8.83509	0.788501	0.0201108	25.5128	9.38394	0.788707	0.0225777	25.5417	9.03746	0.788225	0.0222791	26.2553	8.35938	0.79022	0.0200265	26.5653	7.94114	0.789319	0.0204521
0.1367700922	2500	4.33353	3.78542	0.778816	0.0182108	25.6363	6.58416	0.80222	0.0174601	28.0316	6.90645	0.803428	0.0174055	28.9917	5.86515	0.803901	0.019266	28.9868	5.77973	0.802516	0.0197686	28.1132	6.5279	0.801679	0.0181473
0.2735401844	5000	4.02535	3.12563	0.817467	0.0110176	24.1692	5.47691	0.832459	0.0101329	27.9769	7.04953	0.833233	0.0107049	28.0994	6.86646	0.833586	0.0108528	28.2213	6.73019	0.833494	0.0110335	28.3183	5.98634	0.833295	0.00969179
0.4103102766	7500	2.78848	2.60661	0.835387	0.00815686	20.4804	7.71553	0.845436	0.00853794	25.3598	9.18605	0.846341	0.00756461	27.9602	5.05113	0.847706	0.00724604	27.5212	5.32353	0.847461	0.00711642	27.4803	4.75531	0.847467	0.00698767
0.5470803688	10000	2.4192	1.48597	0.848053	0.00667897	20.0554	7.09962	0.855607	0.00646072	26.4625	8.75493	0.856485	0.00684052	27.6923	7.40366	0.856985	0.00680411	27.7036	6.82467	0.857091	0.00671202	27.7197	6.69311	0.857001	0.00656723
0.8206205533	15000	2.01289	1.20261	0.862806	0.0044458	16.5784	7.499	0.86853	0.0059433	26.2262	7.90728	0.869929	0.00594253	27.0922	5.9292	0.870164	0.0058008	27.2663	5.23835	0.870149	0.00573978	27.0821	5.45037	0.86992	0.0057528
1.0941607377	20000	2.10895	1.04155	0.873203	0.00514542	18.9295	5.8534	0.877458	0.00600328	26.3909	7.77174	0.877586	0.00606756	26.7748	6.94025	0.877584	0.00606079	27.1706	6.22934	0.877586	0.00594622	28.124	4.60958	0.877637	0.0061591
1.3677009221	25000	1.97627	1.01657	0.88117	0.0043917	19.2288	6.55362	0.884742	0.00462409	26.5652	7.799	0.88493	0.00468951	26.606	7.63768	0.884813	0.0046241	26.5838	7.80039	0.884577	0.00468061	26.6629	7.09246	0.884511	0.00460537
2.1883214754	40000	2.50141	1.09356	0.893555	0.00408068	17.8282	6.83497	0.89543	0.00440259	24.3581	9.65735	0.895161	0.00422989	23.9205	8.52492	0.894843	0.00429099	23.9551	8.65587	0.894521	0.00437526	23.1312	9.52706	0.894168	0.00422443
4.3766429507	80000	2.65139	1.14233	0.908814	0.00320784	16.4284	7.04712	0.909381	0.00341664	22.0568	10.5789	0.908846	0.00330488	21.2112	10.9971	0.90833	0.00325508	19.2066	10.2513	0.908038	0.00315705	19.0319	10.1705	0.90786	0.00330942
6.5649644261	120000	3.57526	0.964955	0.917642	0.00284863	19.7259	4.9842	0.91762	0.00291314	22.8874	11.1122	0.916639	0.00279268	21.51	11.4958	0.915868	0.00273194	19.5501	11.1891	0.91553	0.00289397	15.9209	10.9145	0.915712	0.00310893
20.928504802	382549	4.62401	0.419159	0.939697	0.00235545	20.4989	0.875642	0.938403	0.00252911	29.7381	1.24991	0.936495	0.00259904	29.8042	0.729108	0.934936	0.00265997	30.0735	0.874759	0.933491	0.00270597	30.0397	0.984885	0.93202	0.00273488


==> Tikz/gene739_labels.dat <==
percent	Labels	time	std-time	auc	std-auc	time01	Std-time01	auc01	Std-auc01	time02	Std-time02	auc02	Std-auc02	time03	Std-time03	auc03	Std-auc03	time04	Std-time04	auc04	Std-auc04	time05	Std-time05	auc05	Std-auc05
0.0547080369	1000	1.64557	1.83864	0.733282	0.0613806	6.45443	11.4075	0.743323	0.072691	6.91066	12.0497	0.744394	0.0745312	6.93311	11.8427	0.744015	0.074588	6.92455	11.7609	0.744205	0.0747883	6.96503	11.6412	0.740087	0.0722393
0.0820620553	1500	2.89782	2.31937	0.796921	0.0597204	14.8822	14.8812	0.814305	0.0747427	14.9439	14.8182	0.813608	0.0754626	15.1338	14.7897	0.812906	0.0721951	15.2828	14.8478	0.812433	0.0724589	15.1518	14.6894	0.814361	0.0669536
0.1094160738	2000	4.4392	2.145	0.837879	0.0417611	25.9234	9.88417	0.869571	0.0446244	26.251	9.59513	0.868087	0.044015	26.6896	9.68789	0.864662	0.0455807	26.4751	9.46699	0.864338	0.0410254	26.6122	9.55648	0.859748	0.0427463
0.1367700922	2500	4.53008	2.42562	0.853949	0.0295441	25.8221	10.652	0.88108	0.0370048	26.5561	9.68982	0.881743	0.0366764	26.4952	9.59861	0.881858	0.0344728	26.4761	9.55977	0.877392	0.0398264	26.777	9.57007	0.87469	0.0349459
0.2735401844	5000	5.10431	2.58935	0.892313	0.0101576	28.3762	3.51533	0.915167	0.00939888	29.856	0.651852	0.915575	0.00955214	30.1913	0.916464	0.915003	0.0102057	29.8475	0.644801	0.91382	0.010594	30.0313	1.26174	0.912483	0.0104939
0.4103102766	7500	6.31746	3.61445	0.906872	0.0106054	27.5604	7.06069	0.925439	0.0124704	30.0522	1.22675	0.927169	0.00899593	29.4813	3.83026	0.926085	0.0093529	30.1001	0.772706	0.92566	0.00954944	29.7445	0.725591	0.924941	0.00932141
0.5470803688	10000	4.95368	2.68402	0.918181	0.00899197	27.4589	3.84323	0.934001	0.00840619	29.5501	0.953273	0.93355	0.00741569	29.7862	1.04979	0.932956	0.0071742	29.5802	1.05156	0.932382	0.00751885	29.9439	0.767851	0.931605	0.00756
0.8206205533	15000	5.07967	3.52142	0.927751	0.00908096	26.8395	5.58384	0.94135	0.00813483	30.057	1.03155	0.941389	0.0080667	29.875	1.2083	0.940673	0.0082221	29.8837	0.598831	0.940588	0.00816083	29.5108	1.03667	0.939967	0.00819719
1.0941607377	20000	4.76735	2.89514	0.936671	0.00590053	26.5716	3.83521	0.946427	0.00716419	30.0505	0.845688	0.946455	0.00705425	29.904	0.77767	0.94591	0.00680674	30.2473	1.02747	0.945353	0.00682276	29.6738	0.924856	0.94502	0.00705071
1.3677009221	25000	4.17206	3.26306	0.941169	0.00687871	27.1407	4.19166	0.950178	0.00722041	30.2341	0.680359	0.949945	0.00654053	30.3669	1.40105	0.949209	0.00637111	28.9164	5.4228	0.948476	0.00660416	29.2116	5.45416	0.948197	0.00661579
2.1883214754	40000	4.80161	3.04258	0.948577	0.00528066	29.7852	5.24212	0.957173	0.00548227	31.7786	3.50411	0.956215	0.0051882	31.6583	3.78716	0.955463	0.00489089	31.9161	3.49764	0.954864	0.00480052	32.1796	3.41228	0.954341	0.00470936
4.3766429507	80000	4.97989	2.52647	0.959682	0.00473959	34.0614	4.89302	0.965287	0.00454903	36.5801	1.10994	0.964672	0.00400664	36.8451	0.966947	0.963652	0.00379394	36.9499	0.973393	0.96297	0.0036811	37.0035	0.784357	0.962266	0.00370731
6.5649644261	120000	4.75108	1.63018	0.964981	0.00360405	33.5789	4.95453	0.969488	0.00340305	36.4588	1.31182	0.96891	0.00302169	37.2484	1.02143	0.967666	0.0029394	36.9322	0.900214	0.966668	0.00289666	37.1534	0.73858	0.965842	0.00286786
32.8816090728	601038	4.0915	0.66106	0.977956	0.00234659	23.3831	0.770978	0.980517	0.00219052	34.0598	0.957163	0.980389	0.00208632	36.6368	0.79473	0.979989	0.00205877	36.7875	0.783943	0.979567	0.00206061	36.6949	0.856105	0.9789	0.002036


==> Tikz/gene79_Sr.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.108101	0.00923381	0.830462	0.0130817	[2,2]
0.134928	0.00172483	0.846783	0.0124359	[3,2]
0.156019	0.00129451	0.846439	0.0123976	[3,3]
0.290145	0.00143967	0.848821	0.0115811	[3,10]
0.376125	0.00423484	0.849907	0.0112273	[5,10]
0.408514	0.00165168	0.874382	0.0120041	[10,2]
0.456391	0.0018992	0.875055	0.0118755	[10,5]
0.550204	0.00655113	0.877129	0.0117713	[10,10]
0.80925	0.00208588	0.890504	0.0101139	[20,2]
0.851515	0.00259673	0.891404	0.00985454	[20,5]
0.956439	0.00555614	0.896734	0.00942215	[20,10]
1.19349	0.000963351	0.899001	0.00943509	[20,20]
1.61992	0.00159	0.904123	0.0085134	[40,5]
1.74502	0.00968581	0.910752	0.00811714	[40,10]
1.92101	0.0170087	0.91426	0.00806571	[40,20]
2.42003	0.0095961	0.91749	0.00844209	[40,40]
2.82788	0.00246493	0.920647	0.00793638	[40,60]
3.24911	0.0271143	0.922369	0.00754499	[40,80]
3.60344	0.043388	0.924002	0.00750681	[60,60]
4.08523	0.00618392	0.925649	0.00708906	[60,80]
4.3733	0.0540131	0.925447	0.00717633	[80,60]
4.8527	0.00991394	0.927028	0.00698605	[80,80]




==> Tikz/gene79_Sr_nd.dat <==
time std-time auc std-auc [GV,EV]
0.0296595 0.00447769 0.906739 0.00769157 [3]
0.0753976 0.0137553 0.914187 0.00757012 [5]
0.125144 0.0139418 0.922912 0.00708705 [10]
0.195894 0.014493 0.926879 0.0069586 [20]
0.32865 0.0148302 0.927561 0.00697087 [40]
0.481274 0.0274313 0.927135 0.00751321 [60]
0.625558 0.0216271 0.927568 0.00737782 [80]










==> Tikz/gene79_Sr_o.dat <==
time	std-time	auc	std-auc	[GV,EV]
0.0439196	0.0054357	0.847821	0.0125998	[2,2]
0.126642	0.00339582	0.848659	0.0117319	[3,10]
0.164554	0.00262449	0.851856	0.0110837	[5,10]
0.213601	0.00963214	0.875006	0.0119146	[10,2]
0.267124	0.0040643	0.879696	0.0115813	[10,10]
0.404316	0.00405054	0.898248	0.00887945	[20,2]
0.443285	0.00884239	0.898167	0.00908651	[20,5]
0.455509	0.00517658	0.901915	0.00910706	[20,10]
0.529397	0.00650575	0.902438	0.00924834	[20,20]
0.634212	0.0086968	0.903799	0.00895766	[20,40]
0.773212	0.0164524	0.908282	0.00793417	[40,2]
0.857447	0.000999926	0.909893	0.00814386	[40,5]
0.838898	0.00377559	0.914401	0.00804355	[40,10]
0.898994	0.00468192	0.916502	0.00811439	[40,20]
1.04444	0.00823056	0.917895	0.00856389	[40,40]
1.13918	0.017942	0.920036	0.00854034	[40,60]
1.26842	0.00427954	0.922284	0.00768741	[40,80]
1.41141	0.00353684	0.922131	0.00804557	[60,40]
1.53311	0.00324123	0.923351	0.00805969	[60,60]
1.63367	0.020319	0.925578	0.00724338	[60,80]
1.89147	0.0370044	0.924667	0.00775322	[80,60]
2.0467	0.00459507	0.927038	0.00704238	[80,80]






==> Tikz/gene79_Subspace.dat <==
time std-time auc std-auc
 0.0471685 0.00511478 0.847821 0.0125998
 0.0688608 0.00344966 0.863534 0.0105801
 0.114229 0.00189492 0.88883 0.00918072
 0.228092 0.00170435 0.913828 0.00820252
 0.453937 0.00317207 0.926542 0.00739951
 0.91494 0.00712564 0.929833 0.00665377
 1.38477 0.00891387 0.930003 0.00656506
 1.77765 0.0211218 0.930027 0.00651219






==> Tikz/gene79_hm.dat <==
0.8476	0.8419	0.8735	0.8944	0.905	0.9088
0.8461	0.8382	0.87	0.8887	0.8997	0.904
0.7892	0.7987	0.8505	0.837	0.8453	0.8472
0.8476	0.8419	0.8735	0.8944	0.905	0.9089
0.8476	0.8419	0.8735	0.8944	0.905	0.9089
0.8476	0.8419	0.8735	0.8944	0.905	0.9089


